High-Quality Real-Time Rendering Using Subpixel Sampling Reconstruction

Generating high-quality, realistic rendering images for real-time applications generally requires tracing a few samples-per-pixel (spp) and using deep learning-based approaches to denoise the resulting low-spp images. Existing denoising methods have yet to achieve real-time performance at high resolutions due to the physically-based sampling and network inference time costs. In this paper, we propose a novel Monte Carlo sampling strategy to accelerate the sampling process and a corresponding denoiser, subpixel sampling reconstruction (SSR), to obtain high-quality images. Extensive experiments demonstrate that our method significantly outperforms previous approaches in denoising quality and reduces overall time costs, enabling real-time rendering capabilities at 2K resolution.

==> tmp.txt <==


\begin{figure*}[t]
\begin{subfigure}{0.195\textwidth}
    \includegraphics[width=\textwidth]{Fig/fig1/noisy.png}
    \caption{0.25-spp input}
\end{subfigure}
\begin{subfigure}{0.195\textwidth}
    \includegraphics[width=\textwidth]{Fig/fig1/nsrr.png}
    \caption{NSRR}
\end{subfigure}
\begin{subfigure}{0.195\textwidth}
    \includegraphics[width=\textwidth]{Fig/fig1/rae.png}
    \caption{RAE}
\end{subfigure}
\begin{subfigure}{0.195\textwidth}
    \includegraphics[width=\textwidth]{Fig/fig1/our.png}
    \caption{Ours}
\end{subfigure}
\begin{subfigure}{0.195\textwidth}
    \includegraphics[width=\textwidth]{Fig/fig1/ref.png}
    \caption{Ground truth}
\end{subfigure}

  \caption{ Left to right: (a) noisy image generated using hybrid path-tracer at 0.25 sample per pixel; (b) Neural supersampling network \cite{Xiao2020} (10.3ms at $1024\times2048$, SSIM: 0.7737); (c) RAE \cite{Chaitanya17} (6.5ms, SSIM: 0.7556); (d) our sparse sampling reconstruction (7.8ms, SSIM: 0.9036); (e) reference path-traced image with 32768 samples per pixel.}
  \label{fig:teaser}
\end{figure*}





\begin{figure}[ht]

\begin{subfigure}{0.103\textwidth}
    \includegraphics[width=\textwidth]{Fig/training/BistroInterior.png}
    \caption{BistroInterior}
\end{subfigure}
\begin{subfigure}{0.103\textwidth}
    \includegraphics[width=\textwidth]{Fig/training/BistroExterior.png}
    \caption{BistroExterior}
\end{subfigure}
\begin{subfigure}{0.103\textwidth}
    \includegraphics[width=\textwidth]{Fig/training/SunTemple.pdf}
    \caption{SunTemple}
\end{subfigure}
\begin{subfigure}{0.103\textwidth}
    \includegraphics[width=\textwidth]{Fig/training/EmeraldSquare.pdf}
    \caption{EmeraldSquare}
\end{subfigure}
\begin{subfigure}{0.103\textwidth}
    \includegraphics[width=\textwidth]{Fig/training/Sponza.png}
    \caption{Sponza}
\end{subfigure}
\begin{subfigure}{0.103\textwidth}
    \includegraphics[width=\textwidth]{Fig/training/diningroom.png}
    \caption{Diningroom}
\end{subfigure}
\begin{subfigure}{0.103\textwidth}
    \includegraphics[width=\textwidth]{Fig/training/angel-ref.pdf}
    \caption{Angel}
\end{subfigure}
\begin{subfigure}{0.103\textwidth}
    \includegraphics[width=\textwidth]{Fig/training/warmroom.png}
    \caption{Warmroom}
\end{subfigure}

  \caption{An overview of reference images in our generated dataset}
  \label{fig:overview_fig}
\end{figure}











\begin{figure*}

\begin{subfigure}{0.35\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/BI/SSD_all.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/BI/In.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/BI/MCD.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/BI/ANF.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/BI/NSRR.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/BI/RAE.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/BI/SSD.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/BI/Ref.png}
\end{subfigure}

\begin{subfigure}{0.35\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/BE/SSD_all.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/BE/In.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/BE/MCD.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/BE/ANF.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/BE/NSRR.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/BE/RAE.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/BE/SSD.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/BE/Ref.png}
\end{subfigure}

\begin{subfigure}{0.35\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/Sponza/SSD_all.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/Sponza/In.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/Sponza/MCD.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/Sponza/ANF.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/Sponza/NSRR.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/Sponza/RAE.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/Sponza/SSD.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/Sponza/Ref.png}
\end{subfigure}

\begin{subfigure}{0.35\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/DR/SSD_all.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/DR/In.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/DR/MCD.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/DR/ANF.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/DR/NSRR.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/DR/RAE.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/DR/SSD.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/DR/Ref.png}
\end{subfigure}
   

\begin{subfigure}{0.35\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/WR/SSD_all.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/WR/In.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/WR/MCD.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/WR/ANF.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/WR/NSRR.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/WR/RAE.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/WR/SSD.png}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/WR/Ref.png}
\end{subfigure}

\begin{subfigure}{0.35\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/Angel/SSD_all.png}
    \caption{Ours}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/Angel/In.png}
    \caption{Input}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/Angel/MCD.png}
    \caption{AFS}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/Angel/ANF.png}
    \caption{ANF}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/Angel/NSRR.png}
    \caption{NSRR}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/Angel/RAE.png}
    \caption{RAE}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/Angel/SSD.png}
    \caption{Ours}
\end{subfigure}
\begin{subfigure}{0.086\textwidth}
    \includegraphics[width=\textwidth]{Fig/Supp/Angel/Ref.png}
    \caption{Ref}
\end{subfigure} 

\caption{Visual results on BistroInterior, BistroExterior, Sponza, Diningroom, Warmroom, and Angel scenes.}
\label{fig:sup1}
\end{figure*}



\begin{figure}[t]
  \centering

\begin{subfigure}{0.15\textwidth}
    \includegraphics[width=\textwidth]{Fig/acc_albedo/modulate_albedo.pdf}
    \caption{SSIM: 0.8667}
\end{subfigure}
\begin{subfigure}{0.15\textwidth}
    \includegraphics[width=\textwidth]{Fig/acc_albedo/modulate_acc_abledo.pdf}
    \caption{SSIM: 0.9078}
\end{subfigure}
\begin{subfigure}{0.15\textwidth}
    \includegraphics[width=\textwidth]{Fig/acc_albedo/modulate_ref.pdf}
    \caption{Ground truth}
\end{subfigure}

  \caption{ (a) Artifact (red arrow) will be transferred to the final result, SSIM is 0.8667 (b) Re-modulating by the accumulated albedo leads to high-quality image, SSIM is 0.9078.  }
  \label{fig:albedo_modulate}
\end{figure}
